Advanced Stationary and Non-Stationary Kernel Designs for Domain-Aware Gaussian Processes

Gaussian process regression is a widely-applied method for function approximation and uncertainty quantification. The technique has gained popularity recently in the machine learning community due to its robustness and interpretability. The mathematical methods we discuss in this paper are an extension of the Gaussian-process framework. We are proposing advanced kernel designs that only allow for functions with certain desirable characteristics to be elements of the reproducing kernel Hilbert space (RKHS) that underlies all kernel methods and serves as the sample space for Gaussian process regression. These desirable characteristics reflect the underlying physics; two obvious examples are symmetry and periodicity constraints. In addition, non-stationary kernel designs can be defined in the same framework to yield flexible multi-task Gaussian processes. We will show the impact of advanced kernel designs on Gaussian processes using several synthetic and two scientific data sets. The results show that including domain knowledge, communicated through advanced kernel designs, has a significant impact on the accuracy and relevance of the function approximation.

==> possible_journals.txt <==
https://www.journals.elsevier.com/journal-of-computational-and-applied-mathematics
https://www.journals.elsevier.com/journal-of-computational-physics
https://www.journals.elsevier.com/stochastic-processes-and-their-applications
https://msp.org/camcos/2021/16-1/index.xhtml

==> reviewer_comments.txt <==
UNDERSTOOD:
The authors do show how domain knowledge about symmetry can be used to modify kernels to increase statistical power, however they do not connect to related methods like using sinusoidal kernels to model periodic functions.

Marcus comment: this is not the same category and does not have to be part of the discussion.

--------------------------------------------------------------------

The output-as-input-view approach has been considered before (c.f. van der Wilk et al., reference [11]). Additionally, while the authors show how kernels combine multiplicatively and give examples in the literature modifying Matern kernels through such means, again these models are not novel. The actual contribution of the paper appears to be to present some existing results forming a partial view of the current state of the art in multitask GPs, but falls far short of providing a comprehensive review of the subject. The results are very limited. The mathematical treatment is imprecise and, I believe, incorrect in some parts.

Marcus comment: agree with all specific comments in this part. We did not point out clearly enough that the symmetric kernels are novel. fvGP (multi-task by transforming output to input dims) is not actually new.


--------------------------------------------------------------------



- Page 3 definition of H: Readers might expect H to be the full RKHS instead of the subspace spanned by evaluation functionals at the data points x_i. If that is what is desired and I think it is, the notation in (1) should reflect that the x_i vary across all of X and the language following the equation should not refer to these as "data point locations". If not, I think it would be helpful to annotate this as something like H(\{x_1,\dots,x_N\}) or similar in order to avoid this confusion.

Marcus comment: I reused here the popular definition. It is true that the x_i can vary across all of X but that is indicated. The confusion, I believe comes from the next sentence saying "are the data-point location", since the x_i can be any points and they just happens to be data-point locations in our case.
In RKHS that is spanned by the data is s subset of the full infinite dim space

--------------------------------------------------------------------

- Page 3, definition of inner product: If this definition is meant to apply to linear  combinations of _different_ feature maps "k(x_0, x)" then please do not use x_i and x_j  here as it reinforces the confusion that we are only interested in a finite-dimensional  subspace of the full RKHS. This equation probably should be numbered and the explicit form of f_1 and f_2 given so that we see what those coefficients should be. 

Marcus comment: we are only interested in a finite dimensional subset of the full RKHS. This was not clear, but the nomenclature is in line with the literature.


--------------------------------------------------------------------


- Page 3, equation (2): It is not clear that x_0 need be one of x_1 ... x_N here, but if it is not, then the inner product is not defined since k(x_0, x) may not lie in the span of {k(x_i, x)}. If using the full RKHS (as mentioned above) this holds for all f\in H.

Marcus comment: same here, we are talking about the span k(x_0,x), k(x_1,x),...

--------------------------------------------------------------------



Imposing constraints on a posterior:
    This point is perhaps a bit philosophical, but at the end of page 4 the authors state "An alternative, which is one focus of this paper and discussed below, exploits the fact that the user often knows certain local and global characteristics of the posterior mean." I can understand how domain knowledge could inform constraints on the support of your process or to the prior; for example, the desire to assign zero probability to functions that are non-physical, or to penalize them. However I have a hard time imagining a situation where I do not wish to place those hard or soft constraints but I _do_ impose some structure on the first moment of the posterior distribution.


Marcus comment: A very good point. I am also not sure if that situation exists, but it is good for practitioners to know that both options exist. 

--------------------------------------------------------------------

The proof of Theorem 2 seems backward. k being spd means sum_i sum_j b_i b_j k(x_i, x_j)  \ge 0 for any choice of {x_i} and {b_i}, but this is the _supposition_ of the theorem, while in the proof it is the implication. Anyway, all that's needed for this proof is that spd kernels are closed under multiplication and that f(x_i)f(x_j) is spd. The former is already established and the latter follows immediately from the linear kernel x_i^T x_j being spd, and Definition 1. This is a basic result about feature maps of any dimension, and any of the GP references should suffice.

Marcus comment: that is an actual mistake. Fixed it

--------------------------------------------------------------------

I believe there is a fatal flaw in Theorem  3.
    - First, where is M(x_1, x_2) defined? I assume it should be a symmetric positive semidefinite matrix, but this and any other assumptions must be stated clearly.
    Marcus comment: agreed, that is missing
    - Which result implies that B(x_1, x_2) x_1 is a valid feature map? As stated, f(x) = B x hides that B depends not only on x but on the _other_ argument to k, e.g. f(x_1) = B(x_1, x_2) x_1 and f(x_2) = B(x_1, x_2) x_2, but without further restrictions on B this is not the same function.
    - As a counterexample to the claimed Theorem 3, let M(x_1, x_2) be the identity whenever x_1^T x_2 <= 0 and 0 otherwise, it seems that would lead to a negative semi-definite kernel x_1^T M(x_1, x_2) x_2 as for any collection of points x_i we have
    \sum_i \sum_j K(x_i, x_j) = \sum_i \sum_{j, x_i^Tx_j\le 0} x_i^T x_j \le 0.
      This counterexample M is symmetric, psd, and symmetric in its arguments x_1 and x_2 and I believe it refutes the claimed theorem. The only remedy I have been able to think of is to restrict to the form B(x), so that one has f(x) = B(x) x, but of course this is just the usual feature map result as any function f may be obtained in this way, leading to an uninteresting result.
I recommend removing Theorem 3 altogether as it is misleading and the authors rightly focus on feature map constructions for all of their examples other than Figure 5. For Figure 5, the authors did not provide the formula for M(x_1, x_2) so I cannot verify that it is a valid kernel. That figure should be removed as well.

Marcus comment: working it, might not be fixable
Maybe the non-stat periodic kernel is cool to show/proof that it is a kernel
and show a result.

--------------------------------------------------------------------
The terminology "function-valued GP" is confusing. Most readers familiar with GPs will be aware that all GPs are function-valued in the sense that they may be thought of as random variables whose values are functions.

Marcus comment: fvGP does not refer to the functions over the input space that a GP approximates, it refers to the output set being treated as a domain which the model function is defined on. I guess I did not make that clear enough. 

--------------------------------------------------------------------

Section 3 focuses on optimization, making the point that flexible kernels have many parameters. This is of course true, but is addressed in the GP literature, for example for Deep Kernel Learning (DKL) in which the hyperparameters consist of millions of neural network weights. In the DKL case, gradient-based optimization is performed, with one of many stochastic gradient descent methods or variation models using inducing points.

Marcus comment: DKL is, in my opinion, a different technique which this paper is not about. But fair enough. 

--------------------------------------------------------------------

- In Figure 8, the data points are not shown, which makes qualitative evaluation difficult. Quantitative measures such as marginal likelihood and mean squared error would also be illustrative, instead of focusing on the posterior mean error which ignores uncertainty.
- The IR spectroscopy example includes 87 tasks. A central theme of the paper is that the described methods are better-suited to multitask GP modeling than others in the existing literature like the common "multitask GP" method that estimates a fixed cross-task covariance along with per-task kernel hyperparameters. This example should compare against such methods, and perhaps connect to public datasets such as the well-studied datasets in the UCI data repository as well, in order to provide fair comparisons to other multitask methods. Without such a comparison, I cannot find any justification for the single-output aka function-valued GP method in this manuscript.

Marcus comment: 
(1) There is a confusion here. The input space is not shows, so data points can also not be shown. 
(2) This is true, but might require an entirely new paper because comparing those methods is a massive task

--------------------------------------------------------------------

The conclusion mentions that computational complexity is a major limitation to the use of flexible kernels. This is not quantified, and it may be surprising since the Cholesky decomposition, which scales with the cube of the number of data points, typically dominates computation in practice. Numerous methods including stochastic gradient variational inference are commonplace and enable data-parallel gradient-based optimization using minibatches for scaling GPs, including much more demanding models like DKL and deep GPs. Since computation and scaling are seen by the authors as a limitation, such methods should be mentioned.

Marcus: It is true that the solve() dominates the scaling, however, every function evaluation of the log-likelihood needs the solve(), so that makes the optimization a logical successor for the bottleneck. DKL and deep GPs are certainly not more demanding and only a workaround to a large-scale optimization. 

========================================================

Reviewer #1: Please look at the attached pdf


















The results:

Minor:
- page 2 (top), bullet 3: can a reference be provided for acquisition functions highlighting derivative features of the posterior mean? [Marcus: Done]
- page 2 (top), bullet 4: Multi-task Gaussian processes (of the kind involving a fixed or estimated covariance matrix on the responses) should be cited here (Bonilla, Chen, & Williams NIPS 2007). Also, it is unclear to me how multitask GP involved stationarity. [Marcus: Done]
- page 2 under Organization: "Theses" should be "these". This recurs in other places such as before equation (11), so a quick search may be helpful. [Marcus: Done]
- Sn 2.1 second sentence: "whose domain consists of values $\in \mathcal{X}_i$." expand $\in$ to "are elements of". This short-hand is also used at the end of the page.  [Marcus: Done]
- Page 3 text around equation (1): k(,) is not yet defined. Needs to be "Given a covariance function k...". Also, afterward, the text was confusing to me and may be clearer if you  state that you will denote vectors using bold typeface, i.e. $\mathbf{f}\in\mathcal{H}$. [Marcus: Done]
- Page 3 definition of p. "We also define a function p over a function space which is the function value of a Gaussian probability density functions." Is this a standard normal density? This was unclear. Also, for clarity please avoid redefining p as its meaning is usually inferred from context as a particular probability. [Marcus: Done]
- Page 3 Definition 1. The notation is a bit confusing here, should be \forall x_1,\ldots,x_N\in X, and also k(x_i,x_j) =  k(x_j,x_i) (symmetry) 
[Marcus: I used a standard kernel definition]

- Page 4 equation (7): \phi already contains \sigma_s and l, so it should  not appear. Also why introduce the notation L for log marginal likelihood if it is not used again?
[Marcus: True, but might be useful for some people]
- Page 5 equation (13): stationary kernels need not be isotropic, for example the common ARD kernel. See also equation (26). Also, after the equation "The set of kernel functions is closed" -- which set (I assume the set of all symmetric positive semidefinite kernels)?
[Marcus: nowhere does it state that they have to be isotropic, I have to find out where the misconception comes from. Also, a kernel is only a kernel if psd, so it would be redundant to state it again]
- Page 6: at some point the notation here switched to square brackets from round.
[Marcus: That is because we define a kernel the first time explicitly via exp[]...]
- Theorems 2 and 3 follow from the results that products of kernels are kernels and that any feature map defines a kernel. [Marcus: Noted, might be removed entirely]
- After equation (31) replace "miss-estimated" with "incorrectly estimated" or similar wording. [Marcus: Done]

- Page 13, equation (35): the meaning of this is unclear. An inner product on H induces a norm there. Norms can be defined on kernels as well, but it's unclear that that is what this is. What are x_1 and x_2? I also did not notice this being used anywhere, so I think it should be omitted. One can simply use \|x_1-x_2\|^2 = <x_1, x_1> - 2<x_1, x_2> + <x_2, x_2> to get a norm (and a distance metric). 
[Marcus: have to verify this]

